Approximate Wasserstein Attraction Flows for Dynamic Mass Transport over Networks

This paper presents a Wasserstein attraction approach for solving dynamic mass transport problems over networks. In the transport problem over networks, we start with a distribution over the set of nodes that needs to be "transported" to a target distribution accounting for the network topology. We exploit the specific structure of the problem, characterized by the computation of implicit gradient steps, and formulate an approach based on discretized flows. As a result, our proposed algorithm relies on the iterative computation of constrained Wasserstein barycenters. We show how the proposed method finds approximate solutions to the network transport problem, taking into account the topology of the network, the capacity of the communication channels, and the capacity of the individual nodes. Finally, we show the performance of this approach applied to large-scale water transportation networks.

==> plot_data/comparison_plots_cost_0p1.dat <==
   1.0000000e+00   2.5828946e+02   2.7042043e+02   2.7044396e+02   2.7057006e+02   2.7024234e+02   2.3780568e+02
   2.0000000e+00   2.4752107e+02   2.5555553e+02   2.5555771e+02   2.5623926e+02   2.6067732e+02   2.7022730e+02
   3.0000000e+00   2.2404517e+02   1.9102495e+02   1.9085479e+02   2.0048742e+02   2.1480226e+02   2.2741230e+02
   4.0000000e+00   5.6822900e+01   3.9311579e+01   3.6103889e+01   3.8798306e+01   5.4978783e+01   9.4408091e+01
   5.0000000e+00   2.7576467e+01   2.2412682e+01   2.2612158e+01   2.3453910e+01   2.5796270e+01   5.1715405e+01
   6.0000000e+00   3.7730335e+00   3.5393320e+00   3.6937302e+00   3.0123655e+00   3.0476252e+00   3.7276122e+01
   7.0000000e+00   0.0000000e+00   3.1172312e-03   3.1171753e-03   3.1172475e-03   3.2144329e-03   3.2463770e+01
   8.0000000e+00   0.0000000e+00   3.1007515e-03   3.1007598e-03   3.1007172e-03   3.1835578e-03   3.2119533e+01
   9.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0997487e-03   3.1817010e-03   3.2072352e+01
   1.0000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.2062663e+01
   1.1000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.2060216e+01


==> plot_data/comparison_plots_cost_0p45.dat <==
   1.0000000e+00   2.5829093e+02   2.6047297e+02   2.6055301e+02   2.6067473e+02   2.3820191e+02   1.5328538e+02
   2.0000000e+00   2.3433251e+02   2.3612257e+02   2.3582955e+02   2.3442757e+02   2.3445216e+02   1.6640242e+02
   3.0000000e+00   1.9705335e+02   1.7668435e+02   1.7697869e+02   1.8183201e+02   1.9162314e+02   1.5603680e+02
   4.0000000e+00   5.4172780e+01   4.0189983e+01   4.0193244e+01   4.7425205e+01   6.3980038e+01   1.1963801e+02
   5.0000000e+00   2.9924367e+01   2.8330087e+01   2.8330511e+01   2.8224470e+01   2.9733494e+01   9.1081213e+01
   6.0000000e+00   5.4593459e+00   4.7901118e+00   4.5555812e+00   5.5469685e+00   1.2626306e+01   7.0895768e+01
   7.0000000e+00   4.2400303e+00   4.1757715e+00   4.1973153e+00   4.1977027e+00   4.9403438e+00   5.7354487e+01
   8.0000000e+00   0.0000000e+00   3.3659487e-03   3.3751504e-03   3.3832913e-03   1.8503524e+00   4.8787199e+01
   9.0000000e+00   0.0000000e+00   3.4953775e-03   3.4838966e-03   3.4831486e-03   7.0581432e-01   4.3711293e+01
   1.0000000e+01   0.0000000e+00   3.4060723e-03   3.4096576e-03   3.4111829e-03   2.2250744e-01   4.0767189e+01
   1.1000000e+01   0.0000000e+00   3.4078477e-03   3.4090399e-03   3.4095256e-03   4.5001653e-02   3.8954221e+01
   1.2000000e+01   0.0000000e+00   3.4084999e-03   3.4088870e-03   3.4090405e-03   1.1021897e-02   3.7805935e+01
   1.3000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.8486433e-03   3.6989978e+01
   1.4000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.9768565e-03   3.6545051e+01
   1.5000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.5729516e-03   3.6215438e+01


==> plot_data/comparison_plots_logtime_0p1.dat <==
   1.0000000e+00   4.5388155e-01   3.4465550e+00   2.4222773e+00   1.4839885e+00   8.0330067e-01   8.4457746e-01
   2.0000000e+00   3.8287960e-01   3.7063389e+00   2.6837662e+00   1.9551182e+00   1.6432024e+00   8.9183351e-01
   3.0000000e+00   3.9030614e-01   3.0989019e+00   2.0674743e+00   1.3297303e+00   1.9051819e+00   1.0456369e+00
   4.0000000e+00   3.7382163e-01   2.4330685e+00   1.4228230e+00   7.3972751e-01   6.6073972e-01   6.2759507e-01
   5.0000000e+00   3.7867313e-01   2.0150584e+00   1.0180498e+00   1.1282029e-01  -4.0911895e-01   6.6307760e-01
   6.0000000e+00   3.9691628e-01   1.0276636e+00   2.9509867e-02  -8.9018463e-01  -1.6523363e+00   4.5650738e-01
   7.0000000e+00   3.1992994e-01  -2.8991472e+00  -2.8987342e+00  -2.8485689e+00  -2.7484104e+00   3.1992994e-01
   8.0000000e+00   1.8631425e-01  -2.9149950e+00  -2.8872275e+00  -2.8265515e+00  -2.7529109e+00   1.8631425e-01
   9.0000000e+00   9.9348165e-02  -2.8815699e+00  -2.8788671e+00  -2.8461547e+00  -2.7535753e+00   9.9348165e-02
   1.0000000e+01   6.8748187e-02  -2.8192722e+00  -2.8243143e+00  -2.7631102e+00  -2.7519286e+00   6.8748187e-02
   1.1000000e+01   8.8495784e-02  -2.9222688e+00  -2.9210722e+00  -2.8811733e+00  -2.7540187e+00   8.8495784e-02


==> plot_data/comparison_plots_logtime_0p45.dat <==
   1.0000000e+00   5.4871090e-01   2.4218277e+00   1.4311401e+00   5.5954969e-01   3.6265233e-01   2.0823413e-01
   2.0000000e+00   4.0746480e-01   2.6348636e+00   1.6230681e+00   8.8638078e-01   1.0280576e+00   3.6536114e-01
   3.0000000e+00   4.0448715e-01   2.4092618e+00   1.4302425e+00   8.3481306e-01   7.2315616e-01   2.7244627e-01
   4.0000000e+00   4.0035857e-01   1.5528538e+00   5.8849204e-01   9.8681583e-01   1.0167071e+00   2.3554541e-01
   5.0000000e+00   4.0020343e-01   1.4588546e+00   6.2388368e-01   2.1838221e-01   9.4051974e-01   2.6099469e-01
   6.0000000e+00   3.9559562e-01   1.2369569e+00   2.4557001e-01  -6.1870510e-01   9.7453671e-01   4.8107235e-01
   7.0000000e+00   3.9663247e-01   2.8868951e-01  -6.9140592e-01  -1.5873413e+00  -5.0246470e-01   5.9520665e-01
   8.0000000e+00   3.9663247e-01  -2.9147451e+00  -2.8967438e+00  -2.8900504e+00  -3.0969341e-01   7.5936493e-01
   9.0000000e+00   3.9221298e-01  -2.9067535e+00  -2.9361415e+00  -2.8962305e+00  -1.2459375e-01   3.9221298e-01
   1.0000000e+01   5.5560219e-01  -2.8707936e+00  -2.9074899e+00  -2.8811073e+00  -1.8263651e+00   5.5560219e-01
   1.1000000e+01   5.4328557e-01  -2.9539343e+00  -2.9357292e+00  -2.8952057e+00  -1.9563313e+00   5.4328557e-01
   1.2000000e+01   5.8479785e-01  -2.9609827e+00  -2.9467294e+00  -2.9038202e+00  -2.0009260e+00   5.8479785e-01
   1.3000000e+01   1.4071753e-01  -4.0268721e+00  -2.9532708e+00  -2.9053891e+00  -2.1692895e+00   1.4071753e-01
   1.4000000e+01   6.1455638e-01  -4.0268721e+00  -2.9528810e+00  -2.9055638e+00  -2.5862142e+00   6.1455638e-01
   1.5000000e+01   6.7747037e-01  -4.0268721e+00  -2.9516359e+00  -2.8739336e+00  -2.7132966e+00   6.7747037e-01


==> plot_data/comparison_plots_tvd_0p1.dat <==
   1.0000000e+00   9.9991000e-01   9.9991000e-01   9.9991000e-01   9.9991000e-01   9.9991000e-01   9.9991000e-01
   2.0000000e+00   6.8489049e-01   6.8311318e-01   6.8311318e-01   6.8311318e-01   6.8315094e-01   7.0456689e-01
   3.0000000e+00   4.6778706e-01   4.6459503e-01   4.6459245e-01   4.6460304e-01   4.5701081e-01   4.9752403e-01
   4.0000000e+00   2.7304801e-01   2.4500314e-01   2.4498948e-01   2.4737864e-01   2.5050003e-01   3.5761566e-01
   5.0000000e+00   1.1812557e-01   1.0841122e-01   1.0841195e-01   1.0891563e-01   1.1178054e-01   2.5589137e-01
   6.0000000e+00   1.7721011e-02   1.8919516e-02   1.8920838e-02   1.8930634e-02   1.8694681e-02   1.8937396e-01
   7.0000000e+00   7.9995873e-06   4.3255451e-04   3.6107699e-04   6.2479215e-04   3.7964017e-04   1.7494335e-01
   8.0000000e+00   7.9995873e-06   6.0677730e-05   5.4670026e-05   7.5594791e-05   5.6853657e-05   1.7242347e-01
   9.0000000e+00   7.9995873e-06   2.5581725e-05   2.4982648e-05   2.7075260e-05   2.5772650e-05   1.7189414e-01
   1.0000000e+01   7.9995873e-06   2.2770173e-05   2.2770172e-05   2.2770174e-05   2.3403587e-05   1.7173012e-01
   1.1000000e+01   7.9995873e-06   2.2770284e-05   2.2770284e-05   2.2770284e-05   2.3403661e-05   1.7168134e-01


==> plot_data/comparison_plots_tvd_0p45.dat <==
   1.0000000e+00   9.9991000e-01   9.9991000e-01   9.9991000e-01   9.9991000e-01   9.9991000e-01   9.9991000e-01
   2.0000000e+00   6.8489549e-01   6.7951996e-01   6.7953569e-01   6.7953703e-01   6.9704188e-01   7.5784995e-01
   3.0000000e+00   4.6779206e-01   4.5320508e-01   4.5399105e-01   4.5623003e-01   4.6856074e-01   6.0952781e-01
   4.0000000e+00   2.3411202e-01   2.0924091e-01   2.0924825e-01   2.1505547e-01   2.8925643e-01   5.1147962e-01
   5.0000000e+00   1.3632713e-01   1.3195418e-01   1.3194752e-01   1.2938167e-01   1.6930739e-01   4.4175085e-01
   6.0000000e+00   3.5918566e-02   3.7843379e-02   3.7840101e-02   3.6455514e-02   6.8254342e-02   3.8807433e-01
   7.0000000e+00   1.8202555e-02   2.1199384e-02   2.1867444e-02   1.8160489e-02   3.8062949e-02   3.4910824e-01
   8.0000000e+00   5.9996933e-06   1.5258353e-03   1.7797826e-03   8.7380086e-05   1.9105938e-02   3.2231427e-01
   9.0000000e+00   5.9996933e-06   6.9491359e-04   8.1196577e-04   4.6166341e-05   1.1451205e-02   3.0204371e-01
   1.0000000e+01   5.9996933e-06   3.2129812e-04   3.7442584e-04   3.5367660e-05   8.3296876e-03   2.8713040e-01
   1.1000000e+01   5.9996933e-06   1.5319565e-04   1.7710705e-04   3.3077143e-05   5.6841276e-03   2.7613341e-01
   1.2000000e+01   5.9996933e-06   8.2091722e-05   9.2353872e-05   3.3073000e-05   3.4352040e-03   2.6807077e-01
   1.3000000e+01   5.9996933e-06   5.3584092e-05   5.8223254e-05   3.3070961e-05   1.8665682e-03   2.6223157e-01
   1.4000000e+01   5.9996933e-06   5.3584092e-05   4.3362143e-05   3.3070045e-05   7.1187411e-04   2.5798481e-01
   1.5000000e+01   5.9996933e-06   5.3584092e-05   3.6676056e-05   3.3069656e-05   2.7938403e-04   2.5484886e-01


==> plot_data/convergence_plot1.dat <==
   1.0000000e+00   9.9991000e-01   9.9999996e-01   9.9999994e-01   9.9999994e-01
   2.0000000e+00   9.9990198e-01   9.9995096e-01   9.9993648e-01   9.9998093e-01
   3.0000000e+00   7.7150034e-01   9.9059118e-01   8.2036349e-01   9.1873102e-01
   4.0000000e+00   4.9653455e-01   8.2570343e-01   5.6214954e-01   7.4733743e-01
   5.0000000e+00   3.5105012e-01   2.1799700e-03   3.6805265e-01   5.7641091e-01
   6.0000000e+00   1.6682181e-01   4.5613223e-04   2.3847319e-01   4.6944902e-01
   7.0000000e+00   4.3454474e-02   7.6746219e-05   1.2751324e-01   3.7028124e-01
   8.0000000e+00   1.1125392e-04   1.0981607e-05   6.1371289e-02   2.7732446e-01
   9.0000000e+00   3.0107334e-05   1.0981607e-05   4.9471702e-02   2.1034015e-01
   1.0000000e+01   2.2976029e-05   1.0981607e-05   3.9240838e-02   1.5086791e-01
   1.1000000e+01   2.2976029e-05   1.0981607e-05   2.9425161e-02   8.7900891e-02
   1.2000000e+01   2.2976029e-05   1.0981607e-05   2.0601562e-02   6.2836270e-02
   1.3000000e+01   2.2976029e-05   1.0981607e-05   1.3899381e-02   4.4270461e-02
   1.4000000e+01   2.2976029e-05   1.0981607e-05   9.4526245e-03   3.4798422e-02
   1.5000000e+01   2.2976029e-05   1.0981607e-05   6.6830073e-03   2.2509947e-04
   1.6000000e+01   2.2976029e-05   1.0981607e-05   4.0308947e-04   2.2509947e-04
   1.7000000e+01   2.2976029e-05   1.0981607e-05   1.4187647e-04   2.2509947e-04
   1.8000000e+01   2.2976029e-05   1.0981607e-05   1.4187647e-04   2.2509947e-04
   1.9000000e+01   2.2976029e-05   1.0981607e-05   1.4187647e-04   2.2509947e-04
   2.0000000e+01   2.2976029e-05   1.0981607e-05   1.4187647e-04   2.2509947e-04


==> plot_data/convergence_plot2.dat <==
   1.0000000e+00   9.9991000e-01   9.9999996e-01   9.9999994e-01   9.9999994e-01
   2.0000000e+00   9.9990198e-01   9.9995096e-01   9.9993648e-01   9.9998093e-01
   3.0000000e+00   9.9989501e-01   9.9990197e-01   9.9992798e-01   9.9996097e-01
   4.0000000e+00   9.9988992e-01   9.9989975e-01   9.9967853e-01   9.9994392e-01
   5.0000000e+00   9.9988382e-01   9.9988418e-01   9.9204625e-01   9.9993121e-01
   6.0000000e+00   9.9987663e-01   9.9980988e-01   9.5369668e-01   9.9966865e-01
   7.0000000e+00   9.9986921e-01   9.9935661e-01   8.7341065e-01   9.9629435e-01
   8.0000000e+00   9.9986174e-01   9.8891956e-01   7.5942271e-01   9.7970372e-01
   9.0000000e+00   6.6589660e-01   9.5338484e-01   6.2498246e-01   8.7408340e-01
   1.0000000e+01   4.5115376e-01   5.4325495e-02   4.8534634e-01   7.0640985e-01
   1.1000000e+01   1.9855329e-01   3.0945747e-03   3.6183956e-01   5.0007282e-01
   1.2000000e+01   9.8155831e-02   1.3120949e-03   2.6335700e-01   4.3345798e-01
   1.3000000e+01   3.9591538e-02   5.3256180e-04   1.9468616e-01   3.2880666e-01
   1.4000000e+01   2.0615568e-02   2.0858255e-04   1.5142656e-01   2.3944436e-01
   1.5000000e+01   1.1055219e-03   7.9390628e-05   1.2589543e-01   2.1151113e-01
   1.6000000e+01   4.1813128e-04   2.9580692e-05   1.0913841e-01   1.6684930e-01
   1.7000000e+01   1.6287836e-04   2.9580692e-05   9.8532000e-02   1.0793528e-01
   1.8000000e+01   7.3094198e-05   2.9580692e-05   9.1085398e-02   8.6487878e-02
   1.9000000e+01   4.2394761e-05   2.9580692e-05   8.5370736e-02   8.4251853e-02
   2.0000000e+01   3.2321386e-05   2.9580692e-05   8.0626539e-02   7.8379510e-02
   2.1000000e+01   2.8923871e-05   2.9580692e-05   7.6744489e-02   2.3564394e-02
   2.2000000e+01   2.8923871e-05   2.9580692e-05   7.4183236e-02   4.0805601e-05
   2.3000000e+01   2.8923871e-05   2.9580692e-05   7.2306952e-02   4.0805601e-05
   2.4000000e+01   2.8923871e-05   2.9580692e-05   7.0507873e-02   4.0805601e-05
   2.5000000e+01   2.8923871e-05   2.9580692e-05   6.8785650e-02   4.0805601e-05
   2.6000000e+01   2.8923871e-05   2.9580692e-05   6.7111484e-02   4.0805601e-05
   2.7000000e+01   2.8923871e-05   2.9580692e-05   6.5465971e-02   4.0805601e-05
   2.8000000e+01   2.8923871e-05   2.9580692e-05   6.3842858e-02   4.0805601e-05
   2.9000000e+01   2.8923871e-05   2.9580692e-05   6.2212104e-02   4.0805601e-05
   3.0000000e+01   2.8923871e-05   2.9580692e-05   6.0574347e-02   4.0805601e-05
   3.1000000e+01   2.8923871e-05   2.9580692e-05   5.8939627e-02   4.0805601e-05
   3.2000000e+01   2.8923871e-05   2.9580692e-05   5.7362224e-02   4.0805601e-05
   3.3000000e+01   2.8923871e-05   2.9580692e-05   5.5805767e-02   4.0805601e-05
   3.4000000e+01   2.8923871e-05   2.9580692e-05   5.4255425e-02   4.0805601e-05
   3.5000000e+01   2.8923871e-05   2.9580692e-05   5.2712106e-02   4.0805601e-05
   3.6000000e+01   2.8923871e-05   2.9580692e-05   5.1175610e-02   4.0805601e-05
   3.7000000e+01   2.8923871e-05   2.9580692e-05   4.9646584e-02   4.0805601e-05
   3.8000000e+01   2.8923871e-05   2.9580692e-05   4.8126007e-02   4.0805601e-05
   3.9000000e+01   2.8923871e-05   2.9580692e-05   4.6614937e-02   4.0805601e-05
   4.0000000e+01   2.8923871e-05   2.9580692e-05   4.5114540e-02   4.0805601e-05
   4.1000000e+01   2.8923871e-05   2.9580692e-05   4.3626070e-02   4.0805601e-05
   4.2000000e+01   2.8923871e-05   2.9580692e-05   4.2150758e-02   4.0805601e-05
   4.3000000e+01   2.8923871e-05   2.9580692e-05   4.0689812e-02   4.0805601e-05
   4.4000000e+01   2.8923871e-05   2.9580692e-05   3.9244370e-02   4.0805601e-05
   4.5000000e+01   2.8923871e-05   2.9580692e-05   3.7815509e-02   4.0805601e-05
   4.6000000e+01   2.8923871e-05   2.9580692e-05   3.6404177e-02   4.0805601e-05
   4.7000000e+01   2.8923871e-05   2.9580692e-05   3.5012152e-02   4.0805601e-05
   4.8000000e+01   2.8923871e-05   2.9580692e-05   3.3638089e-02   4.0805601e-05
   4.9000000e+01   2.8923871e-05   2.9580692e-05   3.2142412e-02   4.0805601e-05
   5.0000000e+01   2.8923871e-05   2.9580692e-05   3.0608445e-02   4.0805601e-05
   5.1000000e+01   2.8923871e-05   2.9580692e-05   2.9158204e-02   4.0805601e-05
   5.2000000e+01   2.8923871e-05   2.9580692e-05   2.7778835e-02   4.0805601e-05
   5.3000000e+01   2.8923871e-05   2.9580692e-05   2.6477126e-02   4.0805601e-05
   5.4000000e+01   2.8923871e-05   2.9580692e-05   2.5222047e-02   4.0805601e-05
   5.5000000e+01   2.8923871e-05   2.9580692e-05   2.4007013e-02   4.0805601e-05
   5.6000000e+01   2.8923871e-05   2.9580692e-05   2.2821154e-02   4.0805601e-05
   5.7000000e+01   2.8923871e-05   2.9580692e-05   2.1677494e-02   4.0805601e-05
   5.8000000e+01   2.8923871e-05   2.9580692e-05   2.0566677e-02   4.0805601e-05
   5.9000000e+01   2.8923871e-05   2.9580692e-05   1.9586580e-02   4.0805601e-05
   6.0000000e+01   2.8923871e-05   2.9580692e-05   1.8655356e-02   4.0805601e-05
   6.1000000e+01   2.8923871e-05   2.9580692e-05   1.7599872e-02   4.0805601e-05
   6.2000000e+01   2.8923871e-05   2.9580692e-05   1.2608486e-02   4.0805601e-05
   6.3000000e+01   2.8923871e-05   2.9580692e-05   1.0113497e-02   4.0805601e-05
   6.4000000e+01   2.8923871e-05   2.9580692e-05   8.9604186e-03   4.0805601e-05
   6.5000000e+01   2.8923871e-05   2.9580692e-05   8.5725518e-03   4.0805601e-05
   6.6000000e+01   2.8923871e-05   2.9580692e-05   8.2368300e-03   4.0805601e-05
   6.7000000e+01   2.8923871e-05   2.9580692e-05   7.9036887e-03   4.0805601e-05
   6.8000000e+01   2.8923871e-05   2.9580692e-05   7.5677715e-03   4.0805601e-05
   6.9000000e+01   2.8923871e-05   2.9580692e-05   7.2506981e-03   4.0805601e-05
   7.0000000e+01   2.8923871e-05   2.9580692e-05   6.9405507e-03   4.0805601e-05
   7.1000000e+01   2.8923871e-05   2.9580692e-05   6.6395668e-03   4.0805601e-05
   7.2000000e+01   2.8923871e-05   2.9580692e-05   6.3490919e-03   4.0805601e-05
   7.3000000e+01   2.8923871e-05   2.9580692e-05   6.0646251e-03   4.0805601e-05
   7.4000000e+01   2.8923871e-05   2.9580692e-05   5.7884342e-03   4.0805601e-05
   7.5000000e+01   2.8923871e-05   2.9580692e-05   5.5214389e-03   4.0805601e-05
   7.6000000e+01   2.8923871e-05   2.9580692e-05   5.2617742e-03   4.0805601e-05
   7.7000000e+01   2.8923871e-05   2.9580692e-05   5.0080766e-03   4.0805601e-05
   7.8000000e+01   2.8923871e-05   2.9580692e-05   4.7624402e-03   4.0805601e-05
   7.9000000e+01   2.8923871e-05   2.9580692e-05   4.5235380e-03   4.0805601e-05
   8.0000000e+01   2.8923871e-05   2.9580692e-05   4.2911714e-03   4.0805601e-05
   8.1000000e+01   2.8923871e-05   2.9580692e-05   4.0728153e-03   4.0805601e-05
   8.2000000e+01   2.8923871e-05   2.9580692e-05   3.8646776e-03   4.0805601e-05
   8.3000000e+01   2.8923871e-05   2.9580692e-05   3.6646250e-03   4.0805601e-05
   8.4000000e+01   2.8923871e-05   2.9580692e-05   3.4693073e-03   4.0805601e-05
   8.5000000e+01   2.8923871e-05   2.9580692e-05   3.2804284e-03   4.0805601e-05
   8.6000000e+01   2.8923871e-05   2.9580692e-05   3.0833543e-03   4.0805601e-05
   8.7000000e+01   2.8923871e-05   2.9580692e-05   2.8949250e-03   4.0805601e-05
   8.8000000e+01   2.8923871e-05   2.9580692e-05   2.7164453e-03   4.0805601e-05
   8.9000000e+01   2.8923871e-05   2.9580692e-05   2.5481187e-03   4.0805601e-05
   9.0000000e+01   2.8923871e-05   2.9580692e-05   2.3875719e-03   4.0805601e-05


==> plot_data/small_DWN_TV.dat <==
   1.0000000e+00   9.9998900e-01   9.9998900e-01   9.9998900e-01
   2.0000000e+00   8.0156860e-01   8.0280052e-01   9.9998900e-01
   3.0000000e+00   1.5841950e-04   7.0507169e-04   9.9998900e-01
   4.0000000e+00   1.6437616e-05   1.4172947e-04   9.9998898e-01
   5.0000000e+00   0.0000000e+00   2.4202352e-05   9.9998665e-01
   6.0000000e+00   0.0000000e+00   0.0000000e+00   9.9998040e-01
   7.0000000e+00   0.0000000e+00   0.0000000e+00   7.7632671e-04
   8.0000000e+00   0.0000000e+00   0.0000000e+00   3.5504488e-04
   9.0000000e+00   0.0000000e+00   0.0000000e+00   1.5601164e-04
   1.0000000e+01   0.0000000e+00   0.0000000e+00   6.6902003e-05


==> plot_data/small_DWN_cost.dat <==
   1.0000000e+00   9.0004868e+00   8.9991534e+00   5.3484800e-05
   2.0000000e+00   4.5422133e+00   4.5490337e+00   4.4447159e-05
   3.0000000e+00   2.3002787e+00   2.3012897e+00   7.2754822e+00
   4.0000000e+00   3.1146269e-05   3.1174352e-05   5.5248213e+00
   5.0000000e+00   0.0000000e+00   2.4293235e-05   1.1040011e-05
   6.0000000e+00   0.0000000e+00   0.0000000e+00   5.9291426e-06
   7.0000000e+00   0.0000000e+00   0.0000000e+00   3.0975857e+00
   8.0000000e+00   0.0000000e+00   0.0000000e+00   3.3990057e-05
   9.0000000e+00   0.0000000e+00   0.0000000e+00   2.6165133e-05
   1.0000000e+01   0.0000000e+00   0.0000000e+00   2.5686200e-05


==> plot_data/star_TV.dat <==
   1.0000000e+00   9.9997900e-01   9.9997900e-01   9.9999897e-01
   2.0000000e+00   9.9997900e-01   9.9997900e-01   9.9998396e-01
   3.0000000e+00   9.9997900e-01   9.9997900e-01   9.9997900e-01
   4.0000000e+00   6.9955953e-06   2.3970461e-01   9.9997900e-01
   5.0000000e+00   0.0000000e+00   7.6585389e-06   9.9997900e-01
   6.0000000e+00   0.0000000e+00   0.0000000e+00   9.9997900e-01
   7.0000000e+00   0.0000000e+00   0.0000000e+00   9.9997900e-01
   8.0000000e+00   0.0000000e+00   0.0000000e+00   9.9997900e-01
   9.0000000e+00   0.0000000e+00   0.0000000e+00   9.9997900e-01
   1.0000000e+01   0.0000000e+00   0.0000000e+00   3.0365094e-05


==> plot_data/star_cost.dat <==
   1.0000000e+00   1.0000169e+01   7.5976636e+00   3.1709931e-06
   2.0000000e+00   9.9997778e+00   1.0000571e+01   9.8845108e-07
   3.0000000e+00   1.8142964e+01   1.6193979e+01   5.5106842e-04
   4.0000000e+00   9.9998419e+00   1.1958081e+01   6.2464333e-04
   5.0000000e+00   0.0000000e+00   2.3969597e+00   7.6342016e-04
   6.0000000e+00   0.0000000e+00   0.0000000e+00   6.7428177e-04
   7.0000000e+00   0.0000000e+00   0.0000000e+00   9.9969709e+00
   8.0000000e+00   0.0000000e+00   0.0000000e+00   9.9995163e+00
   9.0000000e+00   0.0000000e+00   0.0000000e+00   1.8142364e+01
   1.0000000e+01   0.0000000e+00   0.0000000e+00   9.9988929e+00

